Autonomous Drone Racing with Deep Reinforcement Learning

In many robotic tasks, such as autonomous drone racing, the goal is to travel through a set of waypoints as fast as possible. A key challenge for this task is planning the time-optimal trajectory, which is typically solved by assuming perfect knowledge of the waypoints to pass in advance. The resulting solution is either highly specialized for a single-track layout, or suboptimal due to simplifying assumptions about the platform dynamics. In this work, a new approach to near-time-optimal trajectory generation for quadrotors is presented. Leveraging deep reinforcement learning and relative gate observations, our approach can compute near-time-optimal trajectories and adapt the trajectory to environment changes. Our method exhibits computational advantages over approaches based on trajectory optimization for non-trivial track configurations. The proposed approach is evaluated on a set of race tracks in simulation and the real world, achieving speeds of up to 60 km/h with a physical quadrotor.

==> figures/figures_final/safety_reward.tikz <==
\begin{tikzpicture}
    \node at (0, 0){\includegraphics[width=1.0\linewidth]{figures/figures_final/SR1.pdf}};
    \node at (-0.305, 0.23){\includegraphics[width=0.64\linewidth]{figures/figures_final/SR.png}};
        \draw (-2.3,-0.3)--(-2.3, 2.5);
    \draw (-2.3, -0.3)--(-0.33, -0.3);
        \draw (-1.8, 1.8)--(1.14, 1.8);
    \draw[->, gray, thick, line width=0.3mm] (-0.33, 2.5) -- (-0.33, -1.1);
    \node at (-0.33, 2.5){\includegraphics[width=0.55\linewidth]{figures/figures_final/Gate.pdf}};
        \node at (-1.3, -0.6) {\small $d_n$};
        \node at (-2.0, 0.95) {\small $d_p$};
    \draw (-1.8, 1.85)--(-1.8, 1.75);
        \draw (1.14, 1.85)--(1.14, 1.75);
    \node at (0.45, 1.5) {\small $w_g$};

    \filldraw (-2.3, -0.3) circle (3pt);

\end{tikzpicture}

==> figures/figures_sub/progress_reward.tikz <==


\begin{tikzpicture}
    \node at (0, 0){\includegraphics[width=1.0\linewidth]{figures/figures_png/ProjectionReward.png}};
    \node at (0.05, -0.50) {$\mathbf{p}_c(t)$};
    \node at (-0.05, 1.15) {$\mathbf{p}_c(t+1)$};
    \node at (-1.75, -1.6) {$\mathbf{p}_c(t-1)$};
    \node at (-3.50, -0.8) {$\mathbf{p}_c(t-2)$};

\end{tikzpicture}
